LRP 2020 Whitepaper: The Canadian Hydrogen Observatory and Radio-transient Detector (CHORD)

The Canadian Hydrogen Observatory and Radio-transient Detector (CHORD) is a next-generation radio telescope, proposed for construction to start immediately. CHORD is a pan-Canadian project, designed to work with and build on the success of the Canadian Hydrogen Intensity Mapping Experiment (CHIME). It is an ultra-wideband, "large-N, small-D" telescope, consisting of a central array of 512x6-m dishes, supported by a pair of distant outrigger stations, each equipped with CHIME-like cylinders and a 64-dish array. CHORD will measure the distribution of matter over a huge swath of the Universe, detect and localize tens of thousands of Fast RadioBursts (FRBs), and undertake cutting-edge measurements of fundamental physics.

==> exec_summary.txt <==
The Canadian Hydrogen Observatory and Radio-transient Detector (CHORD) is a next-generation radio telescope, proposed for construction over the next 3-5 years, which will leverage Canadian technology developments to yield breakthrough measurements of the cosmos. CHORD is a pan-Canadian project, designed to work with and build on the success of the Canadian Hydrogen Intensity Mapping Experiment (CHIME). It is an ultra-wideband, “large-N, small-D” telescope, combining a large Number of small-Diameter dishes for extreme sensitivity over a large field-of-view. CHORD consists of a central array of 512x6-m dishes, supported by a pair of distant outrigger stations, each equipped with CHIME-like cylinders and a 64-dish array. With breakthrough sensitivity, bandwidth, and localization capabilities, CHORD will measure the distribution of matter over a huge swath of the Universe, detect and localize tens of thousands of Fast Radio Bursts (FRBs), and undertake cutting-edge measurements of fundamental physics.

Global leadership in Radio Astronomy: Canada has emerged as a world leader in radio astronomy, thanks in large part to substantial investments made over the last decade. Our national team has built and deployed the world’s leading instruments to address some of the most pressing questions in astrophysics, including the nature of fast radio bursts, using radio pulsars to study fundamental physics, mapping large scale structure with intensity mapping, and measuring the cosmic microwave background radiation from the early Universe. The CFI-funded Canadian Hydrogen Intensity Mapping Experiment (CHIME) in particular has been a game-changer that has elevated the work of Canadian astrophysics and has led to intense international interest. Although CHIME only came online in Summer 2018, our early results have been so spectacular that they were featured on the cover of Nature in February 2019. 

CHORD will offer observational capabilities unprecedented in radio astronomy, including higher wideband mapping speed than any other instrument in the world. This world-leading instrument will allow our team to address three of the most exciting areas of astrophysics: (1) elucidating the nature of fast radio bursts and their precise location within galactic hosts; (2) mapping the distribution of matter on cosmic scales to reveal the detailed evolution of structure in the Universe; and (3) measuring fundamental physics parameters, such as probing neutrino properties and testing General Relativity. We envision CHORD as a flagship of Canadian science built firmly on a foundation of Canadian innovation.

Enhance research capacity while forging productive partnerships: CHORD will be a truly national effort that deepens the relationships that have developed in Canada’s radio astronomy community through previous CFI-funded collaborations. The core institutions include UofT, McGill, U Calgary, the Perimeter Institute, and NRC Herzberg. Internationally, the team will continue their successful partnerships with world-leading groups at MIT, NRAO, West Virginia, and Yale and forge new ones with the Deep Synoptic Array, Zwicky Transient Facility and Nobel-winning LIGO. Moreover, the scientific and technical achievements delivered through CHORD will strengthen Canada’s position in other international efforts such as the Square Kilometre Array. 

Generate benefits: CHORD will elevate the profile and impact of the entire Canadian astrophysics community and our high-tech industry. Aside from reinforcing the synergies between the academic partners, this collaboration involves several Canadian private sector companies active in engineering, wireless communications, digital signal processing and high-performance computing. As a digital telescope, CHORD will generate and process enormous volumes of data, greater than the total traffic on the Canadian internet. CHORD’s technological demands pose rich challenges for our industrial partners, including AMD, IBM, Intel and CoolIT. Previous collaborations have already led to several innovations that have been adopted into our partner’s products. Moreover, the end-to-end process of designing, building, and commissioning a cutting-edge scientific instrument to make precision measurements provides an ideal training ground for Highly Qualified Personnel. These trainees will gain skills in advanced hardware design, algorithm design, and data management, and will be highly sought after by academia and Canadian high-technology companies.

